Galaxies with monstrous black holes in galaxy cluster environments

Massive early-type galaxies follow a tight relation between the mass of their central supermassive black hole ($\rm M_{BH}$) and their stellar mass ($\rm M_{\star}$). The origin of observed positive outliers from this relation with extremely high $\rm M_{BH}$ ($> 10^{9} M_{\odot}$) remains unclear. We present a study of such outliers in the Hydrangea/C-EAGLE cosmological hydrodynamical simulations, designed to enable the study of high-mass galaxy formation and evolution in cluster environments. We find 69 $M_{\rm BH}(M_{\star})$ outliers at $z=0$, defined as those with $ \rm M_{BH} >10^{7} M_{\odot}$ and $\rm M_{BH}/\rm M_{\star}> 0.01$. This paper focusses on a sample of 5 extreme outliers, that have been selected based on their $\rm M_{BH}$ and $\rm M_{\star}$ values, which are comparable to the most recent estimates of observed positive outliers. This sample of 5 outliers, classified as `Black hole monster galaxies' (BMGs), was traced back in time to study their origin and evolution. In agreement with the results of previous simulations for lower-mass $\rm M_{BH}(\rm M_{\star})$ outliers, we find that these galaxies became outliers due to a combination of their early formation times and tidal stripping. For BMGs with $\rm M_{BH} > 10^9 M_{\odot}$, major mergers (with a stellar mass ratio of $\mu > 0.25$) at early times ($z>2$) precede the rapid growth of their supermassive BHs. Furthermore, the scatter in the relation between $\rm M_{BH}$ and stellar velocity dispersion, $\sigma$, correlates positively with the scatter in [Mg/Fe]($\sigma$). This indicates that the alpha enhancement of these galaxies, which is closely related to their star formation history, is related to the growth of their central BHs.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
